Predicting Sequences of Traversed Nodes in Graphs using Network Models with Multiple Higher Orders

We propose a novel sequence prediction method for sequential data capturing node traversals in graphs. Our method builds on a statistical modelling framework that combines multiple higher-order network models into a single multi-order model. We develop a technique to fit such multi-order models in empirical sequential data and to select the optimal maximum order. Our framework facilitates both next-element and full sequence prediction given a sequence-prefix of any length. We evaluate our model based on six empirical data sets containing sequences from website navigation as well as public transport systems. The results show that our method out-performs state-of-the-art algorithms for next-element prediction. We further demonstrate the accuracy of our method during out-of-sample sequence prediction and validate that our method can scale to data sets with millions of sequences.

==> pval.csv <==
row,col
6,0
7,0
8,1
9,1
10,2
11,3
12,3
13,4
14,4
15,5
0,6
16,6
17,7
18,7
1,8
19,8
20,9
2,10
21,10
22,10
3,11
23,11
24,12
4,13
25,13
26,13
27,14
5,15
28,15
6,16
29,16
7,17
30,17
31,18
32,18
8,19
33,19
9,20
34,20
10,21
35,21
36,22
11,23
37,23
12,24
38,24
13,25
39,25
40,25
41,26
14,27
42,27
15,28
43,28
16,29
44,29
17,30
45,30
18,31
46,31
47,32
19,33
48,33
20,34
49,34
21,35
50,35
22,36
23,37
24,38
25,39
26,41
27,42
28,43
29,44
30,45
31,46
32,47
33,48
34,49
35,50

